The Galactic Halo's O VI Resonance Line Intensity

We used FUSE to observe ultraviolet emission from diffuse O VI in the hot gas in the Galactic halo. By comparing our result with another, nearby observation blocked by an opaque cloud at a distance of 230 pc, we could subtract off the contribution from the Local Bubble, leading to an apparent halo intensity of I_{OVI} = 4680^{+570}_{-660} photons/cm^2/s/sr. A correction for foreground extinction leads to an intrinsic intensity that could be as much as twice this value. Assuming T ~ 3 x 10^5 K, we conclude that the electron density, n_e, is 0.01-0.02 /cm^3, the thermal pressure, p/k, is 7000-10,000 K/cm^3, and that the hot gas is spread over a length of 50-70 pc, implying a small filling factor for O VI-rich gas. ROSAT observations of emission at 1/4 keV in the same direction indicate that the X-rays are weaker by a factor of 1.1 to 4.7, depending on the foreground extinction. Simulated supernova remnants evolving in low density gas have similar O VI to X-ray ratios when the remnant plasma is approaching collisional ioinizational equilibrium and the physical structures are approaching dynamical ``middle age''. Alternatively, the plasma can be described by a temperature power-law. Assuming that the material is approximately isobaric and the length scales according to T^(beta) d(ln T), we find beta = 1.5+/-0.6 and an upper temperature cutoff of 10^{6.6(+0.3,-0.2)} K. The radiative cooling rate for the hot gas, including that which is too hot to hold O VI, is 6 x 10^{38} erg/s/kpc^2. This rate implies that ~70% of the energy produced in the disk and halo by SN and pre-SN winds is radiated by the hot gas in the halo.

==> abstract.txt <==
We used FUSE to observe ultraviolet emission from diffuse O VI in the hot gas in the Galactic halo.  By comparing our result with another, nearby observation blocked by an opaque cloud at a distance of 230~pc, we could subtract off the contribution from the Local Bubble, leading to an apparent halo intensity of I_{OVI} = 4680^{+570}_{-660} photons/cm^2/s/sr.  A correction for foreground extinction leads to an intrinsic intensity that could be as much as twice this value.  Assuming T ~ 3 x 10^5 K, we conclude that the electron density, n_e, is 0.01-0.02 /cm^3, the thermal pressure, p/k, is 7000-10,000 K/cm^3, and that the hot gas is spread over a length of 50-70 pc, implying a small filling factor for O VI-rich gas.  ROSAT observations of emission at 1/4 keV in the same direction indicate that the X-rays are weaker by a factor of 1.1 to 4.7, depending on the foreground extinction.  Simulated supernova remnants evolving in low density gas have similar O VI to X-ray ratios when the remnant plasma is approaching collisional ioinizational equilibrium and the physical structures are approaching dynamical ``middle age''.  Alternatively, the plasma can be described by a temperature power-law.  Assuming that the material is approximately isobaric and the length scales according to T^(beta) d(ln T), we find beta = 1.5+/-0.6 and an upper temperature cutoff of 10^{6.6(+0.3,-0.2)} K.  The radiative cooling rate for the hot gas, including that which is too hot to hold O VI, is 6 x 10^{38} erg/s/kpc^2.  This rate implies that ~70% of the energy produced in the disk and halo by SN and pre-SN winds is radiated by the hot gas in the halo.


